Missing Values Handling for Machine Learning Portfolios

We characterize the structure and origins of missingness for 159 cross-sectional return predictors and study missing value handling for portfolios constructed using machine learning. Simply imputing with cross-sectional means performs well compared to rigorous expectation-maximization methods. This stems from three facts about predictor data: (1) missingness occurs in large blocks organized by time, (2) cross-sectional correlations are small, and (3) missingness tends to occur in blocks organized by the underlying data source. As a result, observed data provide little information about missing data. Sophisticated imputations introduce estimation noise that can lead to underperformance if machine learning is not carefully applied.

==> exhibits/best125/fcast_table_ew.csv <==
imp,firmset,keras1,keras2,keras3,keras4,keras5,lightgbm,lm,pcr,spcr
bllp6,all,53.2755769489866,54.8241601618285,54.539407005159,54.4314193661248,54.3328272167142,38.0725362691352,46.9116390942383,41.822666477627,42.7022675610614
bllp6,separate,51.4487540937077,53.1367312854322,52.4784950362898,53.4923927888212,53.0959486446738,32.4731468550316,45.6242334729993,41.4072303272603,43.5428544034822
em,all,53.4912504739563,53.6683654141517,54.0415944484414,54.6314699987555,54.4235326408095,36.4214794824178,46.0232711037561,38.9034900303347,42.8618576453778
em,separate,52.7818818726774,52.7560405934705,53.4780224013731,53.449900683785,52.9001251861741,34.6198135810955,46.1149740700603,42.4156862958222,44.4699526189283
emar1,all,52.2744111656976,55.246926248342,54.6864293062999,54.1316156248093,55.1148763864493,37.714546774119,44.3417247476167,38.3097316811428,40.9850081938987
emar1,separate,51.6848009360732,52.4369852714041,53.1219513076132,53.1306831001285,52.8132311102461,29.5030443954088,44.3574579226938,41.6880556764511,43.0365772287904
ind,all,53.3825376573538,55.8558386033557,55.6999973034669,55.1546202230914,54.4455947412065,33.3201678591672,44.5742081872901,38.2085956892051,41.3060334156727
ind,separate,50.9194294653382,52.567064398384,53.1592467870626,53.0495320327591,53.2979506673178,35.3540696688425,44.8127170422331,42.1189700351458,42.2573699322457
indsize,all,52.4116410392818,54.7073163436187,56.0097757808378,55.0521614606134,55.3505060746201,31.6963392794884,44.5389832775917,37.7545799003412,41.1902658833903
indsize,separate,52.0818171145574,52.9806092296258,52.7437980548305,53.9809203870289,52.0972445128997,33.3436984860982,43.3486400559369,39.3210245653248,42.9267648657685
lastval,all,53.5938319048174,55.1683668512639,55.8596167141488,55.733379046005,55.2277702376517,34.8903776271446,45.8678946263986,39.1463203555312,41.3836446023329
lastval,separate,52.2463407727611,53.8599372536539,53.620894412875,53.6898026136566,52.6716266256872,35.3479155042616,44.6554389885085,42.5434480534504,43.0767552873664
none,all,53.2568492306506,56.2818342154919,56.6770545226615,55.7912957134148,55.3389448091251,34.115787865829,45.1964216855515,39.5402865080721,40.8937193405406
none,separate,51.8524199759166,53.0968156868728,54.0946298185875,53.4235469506864,53.3797467048849,33.5067431164781,43.3414032615878,42.271724882047,41.4557055430764
ppca10,all,53.6158563826944,54.2357661961613,55.5905700643351,55.401561776856,54.817862341528,39.0871051819265,46.1867808889831,43.379007513933,43.612634595029
ppca10,separate,53.0275507276837,53.3307778399008,53.5908301593764,53.5156664436975,52.5033207539999,36.3799535217073,44.6162629307624,43.2312416356903,44.4802964939492
ppca10_combo,all,48.5791253079823,50.1816942052727,52.5560350699474,51.6158963244557,51.6383041865584,39.5739386361949,42.7708873931577,34.1890194515721,39.1689472532737
ppca40,all,53.161322943254,54.1816536321158,54.9590829454411,55.1838074107871,54.5381961632907,38.0617164558,44.7978354436934,43.0451649987094,43.9851492266689
ppca40,separate,52.8389184571446,53.4022568502204,52.4558470189238,53.5182027158719,52.803696099624,35.7372716035415,44.706045516689,42.576531338298,44.2784748133148
ppca55,all,53.4549718971322,54.7109307089459,55.9963555237708,56.2899157800177,54.8667657634931,34.9349139372706,44.5695900027462,41.3417214464626,42.5931112620857
ppca55,separate,52.316045633048,53.6639458044233,53.2887359883721,53.5405683882797,52.857285311549,36.0195272581336,44.9977416827579,42.8033199938158,44.6723503720847
ppca6,all,55.4887222509637,54.3127893521615,56.3679095326667,56.621678196118,55.8330587247646,39.4199408665413,46.7260463830413,43.6190319308701,44.4079811090235
ppca6,separate,53.830628629249,54.3600158223324,54.5048226390451,53.4832744599653,53.981507804605,37.096515073095,44.9710959654677,43.844528557862,43.9237348984342


==> exhibits/best125/fcast_table_vw.csv <==
imp,firmset,keras1,keras2,keras3,keras4,keras5,lightgbm,lm,pcr,spcr
bllp6,all,35.1172369058444,38.933094585395,36.5277238865592,36.7774636207191,38.2455593383691,13.7929323730783,26.7261152620816,25.334211826335,24.2487379231445
bllp6,separate,31.8308383271847,32.6211206488872,32.1007368394478,36.0743038565874,31.7502338751695,18.3493575640526,27.0928411200982,30.7276743648191,27.3122970728221
em,all,23.6757769694726,26.1275561567402,27.7898879683818,30.1562456386262,26.9168556307739,6.38544317702788,15.0997552654778,15.2034373780582,15.4806645936337
em,separate,31.8750105054097,30.1586096031101,31.535355851025,36.8854852436117,31.2323424850534,20.5090885257196,25.7690204121888,25.8161946688474,25.9816458927995
emar1,all,29.5965189874058,32.9167912137852,34.2489013626448,36.2376571333978,35.9153633982998,7.60121233862749,14.3151519129316,15.5448346119086,17.1006722781332
emar1,separate,33.0933872204584,32.7534615921752,33.6273612109406,31.0081093933937,31.7031527459957,15.4894282432777,23.7941429889835,25.1627799785203,27.7473950167878
ind,all,20.8264859744119,29.9637300481255,27.9076897332201,25.2990820273761,25.2754501467145,9.24226769562059,18.6263583741872,15.8184686032903,16.6502497637676
ind,separate,30.7152805047738,29.4014266105508,29.1224144994937,29.7966483256306,29.7854906974379,21.393893292361,24.7450553531653,32.1911977506766,25.4923072083709
indsize,all,31.9982556504135,30.3154533397879,33.9602059318296,31.596337840647,31.4182480183001,11.7281952284861,24.0978901159898,21.6067690628838,26.3155284018073
indsize,separate,33.0871237436966,32.9090844575245,28.7157469105457,28.7848937151412,30.7788058903818,20.8681106793417,22.4812590433587,25.6455979462602,23.594347797474
lastval,all,31.5152694618295,35.9231328967269,34.7328772126939,36.496047993816,35.1869260465304,9.71929662054047,21.3271774968704,20.6845443312662,24.7721847406557
lastval,separate,32.602670987096,34.2886420777243,32.2180358025185,36.1192606102013,35.7969940384602,21.1288903489757,23.7596573771363,26.2948248542386,23.3751279902514
none,all,29.964664886746,35.3595091263298,31.4705078730789,36.6844027339411,35.1060667212253,11.0405447351884,22.9259926317037,22.5934560576998,25.855916407648
none,separate,34.6395005788107,32.4396670384111,31.3345476296577,33.0165397065521,35.8160423943259,16.7534148735361,22.2612938546395,27.959429340155,22.4977275721503
ppca10,all,25.8400349633644,34.6764173386815,32.1566952155142,34.5020465695916,31.9495756239097,10.9856950733016,24.882457334666,24.2247065418189,22.7288185035179
ppca10,separate,39.4615139992133,35.6818436353327,32.3792148115423,36.351869641295,33.7142196635944,21.3142943055153,27.2510559365591,27.497972022731,26.8436443528546
ppca10_combo,all,18.5876210013273,20.1385006624381,23.7561577657389,21.5387119316067,20.7008294649931,11.7699076857938,17.8146299074119,12.9881165116511,14.277586691613
ppca40,all,31.1654405224903,31.9765641061859,36.002993647792,33.9177589888426,31.3721846656419,9.76695234550382,20.7433795539419,22.1462622814324,19.8370274892245
ppca40,separate,36.4501582942469,34.5538907054206,38.5806045671539,35.2645353494401,38.9239650724259,19.9262452549297,26.35487340759,25.7166567827008,28.6023023420875
ppca55,all,25.7271600147736,29.376962672094,33.9294039702097,34.1794921710415,33.2890600988413,10.168466656245,19.4562408372596,19.4268807820159,19.7328697614009
ppca55,separate,37.0521616608731,30.959423253835,33.8522260143127,32.1039734809633,33.071882062442,22.0427884908582,25.9790913785252,26.9983456276436,27.3676248444946
ppca6,all,28.9168599726003,30.392872413583,37.5997701189686,33.4863417738453,32.7458606319919,14.1522938088011,25.3043069995349,22.9207368488526,25.5387631336999
ppca6,separate,36.8611353776416,35.5672665502548,33.794869991515,35.0448413288345,33.5043955431167,22.2191378354901,23.8435933635949,27.785397885018,25.1732929924438


==> exhibits/fcast_table_ew.csv <==
imp,firmset,keras1,keras3,lightgbm,lm,pcr,spcr
bllp6,all,65.3137564105219,66.974957341213,49.9629910675774,56.4159569384284,48.4724478505799,49.3574298643405
bllp6,separate,63.4430460499583,66.3861540215363,50.7264700878571,56.9781614373119,49.2872370289764,50.6218137618683
em,all,65.1426474413676,67.5084125872577,51.2521738121657,56.8610767724771,52.091231567323,53.7111265969208
em,separate,65.4202618925734,66.7918319420261,51.655286324252,57.6600867156202,53.7261182551753,54.7874741178719
emar1,all,64.3561128430116,66.7911935288181,47.5614905752184,55.0185001343987,49.4345177488177,49.7245087953886
emar1,separate,64.3417087544392,66.1953826814873,49.3680476637029,55.9434109465388,50.6864011229587,53.1269502587862
indsize,all,64.2144005393679,66.8643338606652,37.6816417314946,55.8519239257114,50.617665783299,50.3053116765149
indsize,separate,63.8682479084085,64.8468876827397,42.824016003676,56.4072614163538,52.535790013743,52.1743913221367
lastval,all,65.8513442163726,68.2790766895362,36.8880373125625,54.8906375456728,49.47836185665,50.7040092648552
lastval,separate,65.0624154869135,66.5695785426427,39.5140922399069,56.0986029117326,52.2574421649254,52.3847582827906
none,all,66.3266973168268,67.8001049516787,40.1641567940927,54.5061990277321,49.6212127412486,49.913663000703
none,separate,65.1274710890193,66.0971240055523,30.9401451567251,54.9071325186458,50.9098489176321,50.0754700447998
ppca10,all,65.0127609323498,68.2240040729213,53.0802991259913,56.3139090142332,49.1959679098985,48.871652795853
ppca10,separate,65.0640430347288,67.2407024172916,54.300895387422,56.6749346812869,50.0277543757141,54.078223913655
ppca40,all,65.2323105676814,67.3846467057023,52.0176513184689,56.6690335441338,50.1104178567585,50.4014956130598
ppca40,separate,65.5790664344358,67.023361627025,53.2137603010757,57.479117773859,52.1053898246148,55.1642742190836


==> exhibits/fcast_table_vw.csv <==
imp,firmset,keras1,keras3,lightgbm,lm,pcr,spcr
bllp6,all,40.2298639249352,41.6059832188516,16.9424994003355,25.3100731034304,21.982147655218,18.6389916454369
bllp6,separate,36.7494887127345,38.7585168244633,27.2126395235346,27.8647460523301,32.7957294956463,31.9324437834106
em,all,34.1030227621157,40.4652321858857,11.3717550658192,19.141592099086,16.134364631642,17.5483259334858
em,separate,42.9404575742813,38.718988827623,31.5737710375412,28.1968547675797,36.1403443664959,31.0019288178489
emar1,all,33.4357719055512,40.2177158733411,13.0214741596913,20.5606275136633,18.3990114842866,17.761171759624
emar1,separate,39.3248913710383,35.5677492738023,26.5858581804238,34.1665581249192,35.0358812885013,32.8821591726346
indsize,all,36.9248985182367,39.8330562843124,12.4413079031137,27.3715983136067,20.8902044438798,21.7064295826838
indsize,separate,36.9385085078893,33.8614783658344,22.4019759246769,31.298322395679,31.4466913463533,27.6685963424873
lastval,all,37.681229795792,44.9971228946866,7.47885722721318,26.2921337487209,19.9178701997175,20.9534735573807
lastval,separate,37.8304604703957,35.4864171082566,22.7053949144972,29.8605372322365,38.356780377186,34.2279240010139
none,all,36.7775274350484,40.3874762186914,25.1104190891873,26.6388100472263,21.0326603780149,23.1878468017258
none,separate,39.8013910691306,37.2078508835399,17.3557284604589,30.79646461848,31.7070533811342,27.3841627789819
ppca10,all,32.8196032849665,40.3530301021969,17.248556804474,22.5662114949153,20.0502253638927,17.6026968529415
ppca10,separate,39.5700307106329,37.7696553970147,31.531105758696,30.4552412599788,33.5428946191919,30.8802799812158
ppca40,all,31.3059631352664,38.5635824618052,11.6573322350642,18.8463925433811,18.9326418471059,15.1102336421616
ppca40,separate,42.4435453193573,39.2493489211509,28.6617567748195,29.1436612619659,31.4313008860687,37.4099411439113


==> exhibits/one_signal.csv <==
"","V1","V2","V3","V4","V5","V6","V7"
"sweight","ew","ew","ew","ew","ew","ew","ew"
"percentile"," 5","10","25","50","75","90","95"
"blank",NA,NA,NA,NA,NA,NA,NA
"rbar_mvn","-3.852836","-1.164324"," 2.903102"," 7.060060","12.658494","17.476981","20.330542"
"rbar_simple","-1.95952859","-0.08082492"," 3.13318592"," 6.16333820","10.24582579","15.15005260","17.51981460"
"rbar_mvn_less_simple","-4.2886071","-1.9593928","-0.3307568"," 0.5415543"," 2.1020258"," 4.4062019"," 5.4928058"
"blank2",NA,NA,NA,NA,NA,NA,NA
"sr_mvn","-0.1721290","-0.0481636"," 0.1608460"," 0.5761696"," 0.8576751"," 1.2068615"," 1.3327334"
"sr_simple","-0.146459070","-0.009768601"," 0.260470164"," 0.532005446"," 0.885319429"," 1.108354368"," 1.275844010"
"sr_mvn_less_simple","-0.410565697","-0.216691262","-0.038657948"," 0.005986799"," 0.086456137"," 0.179901375"," 0.329732883"
"blank3",NA,NA,NA,NA,NA,NA,NA
"sweight","vw","vw","vw","vw","vw","vw","vw"
"percentile"," 5","10","25","50","75","90","95"
"blank",NA,NA,NA,NA,NA,NA,NA
"rbar_mvn","-3.9925571","-1.8921395"," 0.5457231"," 3.1298663"," 6.9985896","11.1575102","15.4644214"
"rbar_simple","-3.7680657","-2.1103319"," 0.7540835"," 2.6291890"," 5.4942044","10.3531278","15.5511893"
"rbar_mvn_less_simple","-2.2331689","-1.5482171","-0.4414698"," 0.2022146"," 1.4924083"," 3.7687810"," 5.2867389"
"blank2",NA,NA,NA,NA,NA,NA,NA
"sr_mvn","-0.26969381","-0.13008949"," 0.03566266"," 0.21956349"," 0.42852494"," 0.54086954"," 0.63363438"
"sr_simple","-0.29490653","-0.12421943"," 0.04167761"," 0.21834845"," 0.35728917"," 0.51416705"," 0.59698614"
"sr_mvn_less_simple","-0.16682857","-0.09546826","-0.04166052"," 0.00000000"," 0.06342906"," 0.18689518"," 0.31580081"
"blank3",NA,NA,NA,NA,NA,NA,NA


==> exhibits/pct_obs_by_nsignal.csv <==
"","J","y1975_obs","y1975_cc","y1985_obs","y1985_cc","y1995_obs","y1995_cc"
"1",25,89.1876543209876,49.7119341563786,96.205813564985,86.4183093885733,95.8447091800981,88.114926419061
"2",50,82.119341563786,37.4074074074074,87.9211493484798,42.0982292014701,91.0458304134548,53.4548002803083
"3",75,76.2142661179698,9.65020576131687,81.3404610758436,16.0541262946876,85.7334267694464,23.8262088297127
"4",100,71.3074074074074,0,76.6566989642499,10.056799198129,81.3840224246671,11.2263489838823
"5",125,63.158353909465,0,70.676511861009,0.868693618443034,75.0117449194114,0.756832515767344
"6",150,55.816049382716,0,63.4798975387014,0,67.598318149965,0


==> exhibits/pct_obs_one_signal_ptile.csv <==
"","V1","V2","V3","V4","V5","V6","V7"
"yyyymm","Jun 1970","Jun 1975","Jun 1980","Jun 1985","Jun 1990","Jun 1995","Jun 2000"
"5"," 0.000000"," 0.000000"," 3.152615","14.341798","14.346969","15.034338","16.196563"
"25","24.84848","34.47531","42.18783","43.14233","44.65254","44.75123","50.17753"
"50","66.79654","53.25103","66.46745","65.68660","68.90094","71.00210","74.19401"
"75","82.40260","72.13992","79.73319","77.83996","79.14408","87.33707","88.75160"
"95","99.57143","96.98560","97.44077","99.06615","99.32643","99.01612","99.33674"

